On the Change in Archivability of Websites Over Time

As web technologies evolve, web archivists work to keep up so that our digital history is preserved. Recent advances in web technologies have introduced client-side executed scripts that load data without a referential identifier or that require user interaction (e.g., content loading when the page has scrolled). These advances have made automating methods for capturing web pages more difficult. Because of the evolving schemes of publishing web pages along with the progressive capability of web preservation tools, the archivability of pages on the web has varied over time. In this paper we show that the archivability of a web page can be deduced from the type of page being archived, which aligns with that page's accessibility in respect to dynamic content. We show concrete examples of when these technologies were introduced by referencing mementos of pages that have persisted through a long evolution of available technologies. Identifying these reasons for the inability of these web pages to be archived in the past in respect to accessibility serves as a guide for ensuring that content that has longevity is published using good practice methods that make it available for preservation.

==> googHTTP.txt <==
302 http://api.wayback.archive.org/memento/20110731003335/http://google.com
200 http://api.wayback.archive.org/memento/20110731111142/http://www.google.com/
200 http://www.google.com/intl/en_ALL/images/srpr/logo1w.png
404 http://www.google.com/static/js/disclaim.js
200 http://www.google.com/images/srpr/nav_logo80.png
...

==> googHTTPweb.txt <==
302 http://web.archive.org/web/20110731003335/http://google.com
200 http://web.archive.org/web/20110731111142/http://www.google.com/
200 http://web.archive.org/static/images/toolbar/wm_tb_prv_on.png
200 http://web.archive.org/static/images/toolbar/wm_tb_nxt_on.png
200 http://web.archive.org/static/js/graph-calc.js
200 http://web.archive.org/static/images/toolbar/wayback-toolbar-logo.png
200 http://web.archive.org/static/js/disclaim-element.js
200 http://web.archive.org/static/jflot/jquery.min.js
200 http://web.archive.org/static/images/toolbar/transp-red-pixel.png
200 http://web.archive.org/static/images/toolbar/transp-yellow-pixel.png
...
302 http://web.archive.org/web/20110731170314im_/http://www.google.com/intl/en_ALL/images/srpr/logo1w.png
302 http://web.archive.org/web/20110731111142/http://www.google.com/images/srpr/nav_logo80.png
200 http://web.archive.org/liveweb/http://www.google.com/intl/en_ALL/images/srpr/logo1w.png
200 http://web.archive.org/liveweb/http://www.google.com/intl/en_ALL/images/srpr/logo1w.png
...
200 http://web.archive.org/liveweb/http://www.google.com/images/srpr/nav_logo80.png
302 http://web.archive.org/web/20110731111142/http://www.google.com/images/srpr/nav_logo80.png
200 http://web.archive.org/liveweb/http://www.google.com/images/srpr/nav_logo80.png
200 http://web.archive.org/liveweb/http://www.google.com/images/srpr/nav_logo80.png


==> mkdcspread.txt <==
<http://api.wayback.archive.org/list/timebundle/http://matkelly.com>; rel="timebundle",
<http://matkelly.com>; rel="original",
<http://api.wayback.archive.org/list/timemap/link/http://matkelly.com>; rel="timemap"; type="application/link-format",
<http://api.wayback.archive.org/list/timegate/http://matkelly.com>; rel="timegate",
<http://api.wayback.archive.org/memento/20060514123511/http://www.matkelly.com/>; rel="first memento"; datetime="Sun, 14 May 2006 12:35:11 GMT",
<http://api.wayback.archive.org/memento/20060516213852/http://www.matkelly.com/>; rel="memento"; datetime="Tue, 16 May 2006 21:38:52 GMT",
<http://api.wayback.archive.org/memento/20060711070248/http://www.matkelly.com/>; rel="memento"; datetime="Tue, 11 Jul 2006 07:02:48 GMT",
<http://api.wayback.archive.org/memento/20060711174742/http://www.matkelly.com/>; rel="memento"; datetime="Tue, 11 Jul 2006 17:47:42 GMT",
<http://api.wayback.archive.org/memento/20060716232813/http://www.matkelly.com/>; rel="memento"; datetime="Sun, 16 Jul 2006 23:28:13 GMT",
<http://api.wayback.archive.org/memento/20060717055501/http://www.matkelly.com/>; rel="memento"; datetime="Mon, 17 Jul 2006 05:55:01 GMT",
<http://api.wayback.archive.org/memento/20090505173357/http://matkelly.com/>; rel="memento"; datetime="Tue, 05 May 2009 17:33:57 GMT",
<http://api.wayback.archive.org/memento/20090506201837/http://matkelly.com/>; rel="memento"; datetime="Wed, 06 May 2009 20:18:37 GMT",
<http://api.wayback.archive.org/memento/20100114060027/http://matkelly.com/>; rel="memento"; datetime="Thu, 14 Jan 2010 06:00:27 GMT",
<http://api.wayback.archive.org/memento/20100516045729/http://matkelly.com/>; rel="memento"; datetime="Sun, 16 May 2010 04:57:29 GMT",
<http://api.wayback.archive.org/memento/20110208114156/http://matkelly.com/>; rel="memento"; datetime="Tue, 08 Feb 2011 11:41:56 GMT",
<http://api.wayback.archive.org/memento/20110507001028/http://www.matkelly.com/>; rel="memento"; datetime="Sat, 07 May 2011 00:10:28 GMT",
<http://api.wayback.archive.org/memento/20110707155741/http://www.matkelly.com/>; rel="memento"; datetime="Thu, 07 Jul 2011 15:57:41 GMT",
<http://api.wayback.archive.org/memento/20110906080858/http://www.matkelly.com/>; rel="memento"; datetime="Tue, 06 Sep 2011 08:08:58 GMT",
<http://api.wayback.archive.org/memento/20111105112334/http://www.matkelly.com/>; rel="memento"; datetime="Sat, 05 Nov 2011 11:23:34 GMT",
<http://api.wayback.archive.org/memento/20121127044548/http://matkelly.com/>; rel="last memento"; datetime="Tue, 27 Nov 2012 04:45:48 GMT"

==> youtube2006withjs.txt <==
200 http://web.archive.org/web/20060427213420/http://youtube.com
200 http://web.archive.org/web/20060427213420/http://youtube.com
200 http://web.archive.org/static/js/disclaim-element.js
200 http://web.archive.org/static/js/disclaim-element.js
200 http://web.archive.org/static/jflot/jquery.min.js
200 http://web.archive.org/static/js/graph-calc.js
200 http://web.archive.org/static/js/graph-calc.js
302 http://web.archive.org/web/20060427213420cs_/http://youtube.com/styles.css
302 http://web.archive.org/web/20060427213420js_/http://youtube.com/js/video_bar.js
302 http://web.archive.org/web/20060427213420cs_/http://youtube.com/base.css
200 http://web.archive.org/web/20060502203604js_/http://www.youtube.com/js/video_bar.js
200 http://web.archive.org/web/20060502203604js_/http://www.youtube.com/js/video_bar.js
200 http://web.archive.org/static/jflot/jquery.min.js
200 http://web.archive.org/web/20060427205411cs_/http://www.youtube.com/base.css
200 http://web.archive.org/web/20060427205411cs_/http://www.youtube.com/base.css
200 http://web.archive.org/web/20060427112910cs_/http://www.youtube.com/styles.css
200 http://web.archive.org/web/20060427112910cs_/http://www.youtube.com/styles.css
200 http://web.archive.org/static/images/toolbar/wm_tb_nxt_on.png
200 http://web.archive.org/static/images/toolbar/wm_tb_nxt_on.png
200 http://web.archive.org/static/images/toolbar/wm_tb_prv_on.png
200 http://web.archive.org/static/images/toolbar/wayback-toolbar-logo.png
200 http://web.archive.org/static/images/toolbar/wm_tb_prv_on.png
200 http://web.archive.org/static/images/toolbar/wayback-toolbar-logo.png
200 http://web.archive.org/static/images/toolbar/transp-yellow-pixel.png
200 http://web.archive.org/static/images/toolbar/transp-yellow-pixel.png
200 http://web.archive.org/static/images/toolbar/transp-red-pixel.png
200 http://web.archive.org/static/images/toolbar/transp-red-pixel.png
200 http://web.archive.org/web/jsp/graph.jsp?graphdata=450_27_1996:-1:000000000000_1997:-1:000000000000_1998:-1:000000000000_1999:-1:000000000000_2000:-1:000000000000_2001:-1:000000000000_2002:-1:000000000000_2003:-1:000000000000_2004:-1:000000000000_2005:-1:000135676799_2006:3:975944774566_2007:-1:567677567775_2008:-1:545687657778_2009:-1:888889755787_2010:-1:8887888a8776_2011:-1:775668aa9bde_2012:-1:eefdddddddda_2013:-1:000000000000
200 http://web.archive.org/web/jsp/graph.jsp?graphdata=450_27_1996:-1:000000000000_1997:-1:000000000000_1998:-1:000000000000_1999:-1:000000000000_2000:-1:000000000000_2001:-1:000000000000_2002:-1:000000000000_2003:-1:000000000000_2004:-1:000000000000_2005:-1:000135676799_2006:3:975944774566_2007:-1:567677567775_2008:-1:545687657778_2009:-1:888889755787_2010:-1:8887888a8776_2011:-1:775668aa9bde_2012:-1:eefdddddddda_2013:-1:000000000000
302 http://web.archive.org/web/20060427213420im_/http://youtube.com/img/pixel.gif
302 http://web.archive.org/web/20060427213420im_/http://youtube.com/img/tagline-20pt.gif
302 http://web.archive.org/web/20060427213420im_/http://youtube.com/img/box_login_tl.gif
302 http://web.archive.org/web/20060427213420im_/http://youtube.com/img/box_login_bl.gif
302 http://web.archive.org/web/20060427213420im_/http://youtube.com/img/box_login_tr.gif
302 http://web.archive.org/web/20060427213420im_/http://youtube.com/img/logo_sm.gif
302 http://web.archive.org/web/20060427213420im_/http://youtube.com/img/LeftTableArrowWhite.jpg
302 http://web.archive.org/web/20060427213420im_/http://youtube.com/img/star_sm.gif
302 http://web.archive.org/web/20060427213420im_/http://youtube.com/img/box_login_br.gif
302 http://web.archive.org/web/20060427213420im_/http://static12.youtube.com/vi/b4Knsa7kBPE/2.jpg
302 http://web.archive.org/web/20060427213420im_/http://youtube.com/img/RightTableArrowWhite.jpg
302 http://web.archive.org/web/20060427213420im_/http://youtube.com/img/icon_todo.gif
302 http://web.archive.org/web/20060427213420im_/http://youtube.com/img/star_sm_bg.gif
302 http://web.archive.org/web/20060427213420im_/http://youtube.com/img/star_sm_half.gif
302 http://web.archive.org/web/20060427213420im_/http://static12.youtube.com/vi/P1OXAQHv09E/2.jpg
302 http://web.archive.org/web/20060427213420im_/http://static10.youtube.com/vi/5Lby0i0TUvQ/2.jpg
302 http://web.archive.org/web/20060427213420im_/http://static17.youtube.com/vi/6I9wgY91VB8/2.jpg
302 http://web.archive.org/web/20060427213420im_/http://static13.youtube.com/i/227JakTmLnM/1.jpg
302 http://web.archive.org/web/20060427213420im_/http://static13.youtube.com/vi/eSrH7MKxFv0/2.jpg
302 http://web.archive.org/web/20060427213420im_/http://static18.youtube.com/i/UmUIQG2Lb2M/1.jpg
302 http://web.archive.org/web/20060427213420im_/http://static18.youtube.com/i/VngJOotRoVk/1.jpg
302 http://web.archive.org/web/20060427213420im_/http://static19.youtube.com/vi/DzMiDEFH_Ts/2.jpg
302 http://web.archive.org/web/20060427213420im_/http://static10.youtube.com/vi/KwE6SXmXlII/2.jpg
302 http://web.archive.org/web/20060427213420im_/http://static18.youtube.com/vi/T2xxUMJb8yo/2.jpg
302 http://web.archive.org/web/20060427213420im_/http://static18.youtube.com/vi/e-lT1Wt3ww8/2.jpg
302 http://web.archive.org/web/20060427213420im_/http://static19.youtube.com/vi/JMTnjoA8Wkg/2.jpg
302 http://web.archive.org/web/20060427213420im_/http://youtube.com/img/gray_arrow.gif
302 http://web.archive.org/web/20060427213420im_/http://youtube.com/img/icon_vid.gif
200 http://web.archive.org/static/images/toolbar/wm_tb_bk_trns.png
200 http://web.archive.org/static/images/toolbar/wm_tb_bk_trns.png
302 http://web.archive.org/web/20060427213420im_/http://youtube.com/img/icon_fav.gif
302 http://web.archive.org/web/20060427213420im_/http://youtube.com/img/rss.gif
302 http://web.archive.org/web/20060427213420im_/http://youtube.com/img/icon_friends.gif
200 http://web.archive.org/static/images/toolbar/wm_tb_close.png
200 http://web.archive.org/static/images/toolbar/wm_tb_close.png
200 http://web.archive.org/static/images/toolbar/wm_tb_help.png
200 http://web.archive.org/static/images/toolbar/wm_tb_help.png
302 http://web.archive.org/web/20060427112910/http://www.youtube.com/img/table_results_bg.gif
302 http://web.archive.org/web/20060427213420im_/http://youtube.com/img/648Tab.jpg
200 http://web.archive.org/web/20060427205415im_/http://www.youtube.com/img/pixel.gif
200 http://web.archive.org/web/20060427205415im_/http://www.youtube.com/img/pixel.gif
200 http://web.archive.org/web/20060426020239im_/http://www.youtube.com/img/tagline-20pt.gif
200 http://web.archive.org/web/20060426020239im_/http://www.youtube.com/img/tagline-20pt.gif
200 http://web.archive.org/web/20060427231748im_/http://www.youtube.com/img/box_login_tl.gif
200 http://web.archive.org/web/20060427231748im_/http://www.youtube.com/img/box_login_tl.gif
200 http://web.archive.org/web/20060427205418im_/http://www.youtube.com/img/box_login_bl.gif
200 http://web.archive.org/web/20060427205418im_/http://www.youtube.com/img/box_login_bl.gif
200 http://web.archive.org/web/20060427205415im_/http://www.youtube.com/img/logo_sm.gif
200 http://web.archive.org/web/20060427205415im_/http://www.youtube.com/img/logo_sm.gif
200 http://web.archive.org/web/20060427205419im_/http://www.youtube.com/img/star_sm.gif
200 http://web.archive.org/web/20060427205419im_/http://www.youtube.com/img/star_sm.gif
200 http://web.archive.org/web/20060427205415im_/http://www.youtube.com/img/box_login_br.gif
200 http://web.archive.org/web/20060427205415im_/http://www.youtube.com/img/box_login_br.gif
200 http://web.archive.org/web/20060426013012im_/http://www.youtube.com/img/LeftTableArrowWhite.jpg
200 http://web.archive.org/web/20060426013012im_/http://www.youtube.com/img/LeftTableArrowWhite.jpg
200 http://web.archive.org/web/20060502205206im_/http://static12.youtube.com/vi/b4Knsa7kBPE/2.jpg
200 http://web.archive.org/web/20060502205206im_/http://static12.youtube.com/vi/b4Knsa7kBPE/2.jpg
200 http://web.archive.org/web/20060428101119im_/http://www.youtube.com/img/box_login_tr.gif
200 http://web.archive.org/web/20060428101119im_/http://www.youtube.com/img/box_login_tr.gif
200 http://web.archive.org/web/20060426020227im_/http://www.youtube.com/img/RightTableArrowWhite.jpg
200 http://web.archive.org/web/20060426020227im_/http://www.youtube.com/img/RightTableArrowWhite.jpg
200 http://web.archive.org/web/20060427205419im_/http://www.youtube.com/img/star_sm_half.gif
200 http://web.archive.org/web/20060427205419im_/http://www.youtube.com/img/star_sm_half.gif
200 http://web.archive.org/web/20060427205415im_/http://www.youtube.com/img/icon_todo.gif
200 http://web.archive.org/web/20060427205415im_/http://www.youtube.com/img/icon_todo.gif
200 http://web.archive.org/web/20060426020217im_/http://www.youtube.com/img/star_sm_bg.gif
200 http://web.archive.org/web/20060426020217im_/http://www.youtube.com/img/star_sm_bg.gif
200 http://web.archive.org/web/20060427205420im_/http://static10.youtube.com/vi/5Lby0i0TUvQ/2.jpg
200 http://web.archive.org/web/20060427205420im_/http://static10.youtube.com/vi/5Lby0i0TUvQ/2.jpg
200 http://web.archive.org/web/20060427205418im_/http://static12.youtube.com/vi/P1OXAQHv09E/2.jpg
200 http://web.archive.org/web/20060427205418im_/http://static12.youtube.com/vi/P1OXAQHv09E/2.jpg
200 http://web.archive.org/web/20060427205422im_/http://static13.youtube.com/i/227JakTmLnM/1.jpg
200 http://web.archive.org/web/20060427205422im_/http://static13.youtube.com/i/227JakTmLnM/1.jpg
502 http://web.archive.org/liveweb/http://static18.youtube.com/i/VngJOotRoVk/1.jpg
502 http://web.archive.org/liveweb/http://static18.youtube.com/i/VngJOotRoVk/1.jpg
502 http://web.archive.org/liveweb/http://static13.youtube.com/vi/eSrH7MKxFv0/2.jpg
502 http://web.archive.org/liveweb/http://static13.youtube.com/vi/eSrH7MKxFv0/2.jpg
200 http://web.archive.org/web/20060502203547im_/http://static17.youtube.com/vi/6I9wgY91VB8/2.jpg
200 http://web.archive.org/web/20060502203547im_/http://static17.youtube.com/vi/6I9wgY91VB8/2.jpg
200 http://web.archive.org/web/20060427205419im_/http://static18.youtube.com/i/UmUIQG2Lb2M/1.jpg
200 http://web.archive.org/web/20060427205419im_/http://static18.youtube.com/i/UmUIQG2Lb2M/1.jpg
200 http://web.archive.org/web/20060504032449im_/http://static19.youtube.com/vi/DzMiDEFH_Ts/2.jpg
200 http://web.archive.org/web/20060504032449im_/http://static19.youtube.com/vi/DzMiDEFH_Ts/2.jpg
200 http://web.archive.org/web/20060427205420im_/http://static10.youtube.com/vi/KwE6SXmXlII/2.jpg
200 http://web.archive.org/web/20060427205420im_/http://static10.youtube.com/vi/KwE6SXmXlII/2.jpg
200 http://web.archive.org/web/20060426012926im_/http://static18.youtube.com/vi/T2xxUMJb8yo/2.jpg
200 http://web.archive.org/web/20060426012926im_/http://static18.youtube.com/vi/T2xxUMJb8yo/2.jpg
200 http://web.archive.org/web/20060426012937im_/http://static18.youtube.com/vi/e-lT1Wt3ww8/2.jpg
200 http://web.archive.org/web/20060426012937im_/http://static18.youtube.com/vi/e-lT1Wt3ww8/2.jpg
200 http://web.archive.org/web/20060427205420im_/http://static19.youtube.com/vi/JMTnjoA8Wkg/2.jpg
200 http://web.archive.org/web/20060427205420im_/http://static19.youtube.com/vi/JMTnjoA8Wkg/2.jpg
200 http://web.archive.org/web/20060426020349im_/http://www.youtube.com/img/gray_arrow.gif
200 http://web.archive.org/web/20060426020349im_/http://www.youtube.com/img/gray_arrow.gif
200 http://web.archive.org/web/20060427205420im_/http://www.youtube.com/img/icon_vid.gif
200 http://web.archive.org/web/20060427205420im_/http://www.youtube.com/img/icon_vid.gif
200 http://web.archive.org/web/20060426020300im_/http://www.youtube.com/img/icon_fav.gif
200 http://web.archive.org/web/20060426020300im_/http://www.youtube.com/img/icon_fav.gif
200 http://web.archive.org/web/20060427205420im_/http://www.youtube.com/img/rss.gif
200 http://web.archive.org/web/20060427205420im_/http://www.youtube.com/img/rss.gif
200 http://web.archive.org/web/20060427205417/http://www.youtube.com/img/table_results_bg.gif
200 http://web.archive.org/web/20060427205417/http://www.youtube.com/img/table_results_bg.gif
200 http://web.archive.org/web/20060426012942im_/http://www.youtube.com/img/icon_friends.gif
200 http://web.archive.org/web/20060426012942im_/http://www.youtube.com/img/icon_friends.gif
200 http://web.archive.org/web/20060426012931im_/http://www.youtube.com/img/648Tab.jpg
200 http://web.archive.org/web/20060426012931im_/http://www.youtube.com/img/648Tab.jpg
null http://static12.youtube.com/vi/q8t7iSGAKik/2.jpg
null http://static18.youtube.com/vi/DcA6KpTDpnQ/2.jpg
null http://static13.youtube.com/vi/5rsXvK7-l9E/2.jpg
null http://static15.youtube.com/vi/1_QIqT1lfi0/2.jpg
null http://static12.youtube.com/vi/6b9juD3_4K8/2.jpg

==> youtube2006withoutjs.txt <==
200 http://web.archive.org/web/20060427213420/http://youtube.com
200 http://web.archive.org/web/20060427213420/http://youtube.com
302 http://web.archive.org/web/20060427213420cs_/http://youtube.com/styles.css
302 http://web.archive.org/web/20060427213420cs_/http://youtube.com/base.css
200 http://web.archive.org/static/images/toolbar/wayback-toolbar-logo.png
200 http://web.archive.org/static/images/toolbar/wm_tb_prv_on.png
200 http://web.archive.org/static/images/toolbar/wayback-toolbar-logo.png
200 http://web.archive.org/static/images/toolbar/wm_tb_prv_on.png
200 http://web.archive.org/web/jsp/graph.jsp?graphdata=450_27_1996:-1:000000000000_1997:-1:000000000000_1998:-1:000000000000_1999:-1:000000000000_2000:-1:000000000000_2001:-1:000000000000_2002:-1:000000000000_2003:-1:000000000000_2004:-1:000000000000_2005:-1:000135676799_2006:3:975944774566_2007:-1:567677567775_2008:-1:545687657778_2009:-1:888889755787_2010:-1:8887888a8776_2011:-1:775668aa9bde_2012:-1:eefdddddddda_2013:-1:000000000000
200 http://web.archive.org/static/images/toolbar/wm_tb_nxt_on.png
200 http://web.archive.org/web/jsp/graph.jsp?graphdata=450_27_1996:-1:000000000000_1997:-1:000000000000_1998:-1:000000000000_1999:-1:000000000000_2000:-1:000000000000_2001:-1:000000000000_2002:-1:000000000000_2003:-1:000000000000_2004:-1:000000000000_2005:-1:000135676799_2006:3:975944774566_2007:-1:567677567775_2008:-1:545687657778_2009:-1:888889755787_2010:-1:8887888a8776_2011:-1:775668aa9bde_2012:-1:eefdddddddda_2013:-1:000000000000
200 http://web.archive.org/static/images/toolbar/wm_tb_nxt_on.png
200 http://web.archive.org/static/images/toolbar/transp-yellow-pixel.png
200 http://web.archive.org/static/images/toolbar/transp-yellow-pixel.png
200 http://web.archive.org/static/images/toolbar/transp-red-pixel.png
200 http://web.archive.org/static/images/toolbar/transp-red-pixel.png
302 http://web.archive.org/web/20060427213420im_/http://youtube.com/img/logo_sm.gif
302 http://web.archive.org/web/20060427213420im_/http://youtube.com/img/pixel.gif
302 http://web.archive.org/web/20060427213420im_/http://youtube.com/img/tagline-20pt.gif
302 http://web.archive.org/web/20060427213420im_/http://youtube.com/img/box_login_tl.gif
302 http://web.archive.org/web/20060427213420im_/http://youtube.com/img/box_login_tr.gif
302 http://web.archive.org/web/20060427213420im_/http://youtube.com/img/box_login_bl.gif
302 http://web.archive.org/web/20060427213420im_/http://youtube.com/img/LeftTableArrowWhite.jpg
302 http://web.archive.org/web/20060427213420im_/http://youtube.com/img/RightTableArrowWhite.jpg
302 http://web.archive.org/web/20060427213420im_/http://youtube.com/img/box_login_br.gif
302 http://web.archive.org/web/20060427213420im_/http://youtube.com/img/icon_todo.gif
302 http://web.archive.org/web/20060427213420im_/http://static12.youtube.com/vi/b4Knsa7kBPE/2.jpg
302 http://web.archive.org/web/20060427213420im_/http://youtube.com/img/star_sm.gif
302 http://web.archive.org/web/20060427213420im_/http://youtube.com/img/star_sm_half.gif
302 http://web.archive.org/web/20060427213420im_/http://youtube.com/img/star_sm_bg.gif
302 http://web.archive.org/web/20060427213420im_/http://static17.youtube.com/vi/6I9wgY91VB8/2.jpg
302 http://web.archive.org/web/20060427213420im_/http://static12.youtube.com/vi/P1OXAQHv09E/2.jpg
302 http://web.archive.org/web/20060427213420im_/http://static13.youtube.com/i/227JakTmLnM/1.jpg
302 http://web.archive.org/web/20060427213420im_/http://static10.youtube.com/vi/5Lby0i0TUvQ/2.jpg
302 http://web.archive.org/web/20060427213420im_/http://static18.youtube.com/i/UmUIQG2Lb2M/1.jpg
302 http://web.archive.org/web/20060427213420im_/http://static13.youtube.com/vi/eSrH7MKxFv0/2.jpg
302 http://web.archive.org/web/20060427213420im_/http://static18.youtube.com/i/VngJOotRoVk/1.jpg
302 http://web.archive.org/web/20060427213420im_/http://static19.youtube.com/vi/DzMiDEFH_Ts/2.jpg
302 http://web.archive.org/web/20060427213420im_/http://static10.youtube.com/vi/KwE6SXmXlII/2.jpg
302 http://web.archive.org/web/20060427213420im_/http://static19.youtube.com/vi/JMTnjoA8Wkg/2.jpg
302 http://web.archive.org/web/20060427213420im_/http://static18.youtube.com/vi/T2xxUMJb8yo/2.jpg
302 http://web.archive.org/web/20060427213420im_/http://static18.youtube.com/vi/e-lT1Wt3ww8/2.jpg
302 http://web.archive.org/web/20060427213420im_/http://youtube.com/img/gray_arrow.gif
302 http://web.archive.org/web/20060427213420im_/http://youtube.com/img/icon_vid.gif
200 http://web.archive.org/web/20060427112910cs_/http://www.youtube.com/styles.css
200 http://web.archive.org/web/20060427205411cs_/http://www.youtube.com/base.css
200 http://web.archive.org/web/20060427205411cs_/http://www.youtube.com/base.css
302 http://web.archive.org/web/20060427213420im_/http://youtube.com/img/icon_fav.gif
302 http://web.archive.org/web/20060427213420im_/http://youtube.com/img/icon_friends.gif
302 http://web.archive.org/web/20060427213420im_/http://youtube.com/img/rss.gif
200 http://web.archive.org/web/20060427205415im_/http://www.youtube.com/img/logo_sm.gif
200 http://web.archive.org/web/20060427205415im_/http://www.youtube.com/img/logo_sm.gif
200 http://web.archive.org/web/20060427112910cs_/http://www.youtube.com/styles.css
200 http://web.archive.org/web/20060427205415im_/http://www.youtube.com/img/pixel.gif
200 http://web.archive.org/web/20060427205415im_/http://www.youtube.com/img/pixel.gif
200 http://web.archive.org/web/20060426020239im_/http://www.youtube.com/img/tagline-20pt.gif
200 http://web.archive.org/web/20060426020239im_/http://www.youtube.com/img/tagline-20pt.gif
200 http://web.archive.org/web/20060427231748im_/http://www.youtube.com/img/box_login_tl.gif
200 http://web.archive.org/web/20060427231748im_/http://www.youtube.com/img/box_login_tl.gif
200 http://web.archive.org/web/20060427205418im_/http://www.youtube.com/img/box_login_bl.gif
200 http://web.archive.org/web/20060427205418im_/http://www.youtube.com/img/box_login_bl.gif
200 http://web.archive.org/web/20060428101119im_/http://www.youtube.com/img/box_login_tr.gif
200 http://web.archive.org/web/20060428101119im_/http://www.youtube.com/img/box_login_tr.gif
200 http://web.archive.org/web/20060426013012im_/http://www.youtube.com/img/LeftTableArrowWhite.jpg
200 http://web.archive.org/web/20060426013012im_/http://www.youtube.com/img/LeftTableArrowWhite.jpg
200 http://web.archive.org/web/20060426020227im_/http://www.youtube.com/img/RightTableArrowWhite.jpg
200 http://web.archive.org/web/20060426020227im_/http://www.youtube.com/img/RightTableArrowWhite.jpg
200 http://web.archive.org/web/20060427205415im_/http://www.youtube.com/img/box_login_br.gif
200 http://web.archive.org/web/20060427205415im_/http://www.youtube.com/img/box_login_br.gif
200 http://web.archive.org/web/20060427205415im_/http://www.youtube.com/img/icon_todo.gif
200 http://web.archive.org/web/20060427205415im_/http://www.youtube.com/img/icon_todo.gif
200 http://web.archive.org/web/20060502205206im_/http://static12.youtube.com/vi/b4Knsa7kBPE/2.jpg
200 http://web.archive.org/web/20060502205206im_/http://static12.youtube.com/vi/b4Knsa7kBPE/2.jpg
200 http://web.archive.org/web/20060427205419im_/http://www.youtube.com/img/star_sm.gif
200 http://web.archive.org/web/20060427205419im_/http://www.youtube.com/img/star_sm.gif
200 http://web.archive.org/web/20060427205419im_/http://www.youtube.com/img/star_sm_half.gif
200 http://web.archive.org/web/20060427205419im_/http://www.youtube.com/img/star_sm_half.gif
200 http://web.archive.org/web/20060426020217im_/http://www.youtube.com/img/star_sm_bg.gif
200 http://web.archive.org/web/20060426020217im_/http://www.youtube.com/img/star_sm_bg.gif
200 http://web.archive.org/web/20060502203547im_/http://static17.youtube.com/vi/6I9wgY91VB8/2.jpg
200 http://web.archive.org/web/20060502203547im_/http://static17.youtube.com/vi/6I9wgY91VB8/2.jpg
200 http://web.archive.org/web/20060427205418im_/http://static12.youtube.com/vi/P1OXAQHv09E/2.jpg
200 http://web.archive.org/web/20060427205418im_/http://static12.youtube.com/vi/P1OXAQHv09E/2.jpg
200 http://web.archive.org/web/20060427205422im_/http://static13.youtube.com/i/227JakTmLnM/1.jpg
200 http://web.archive.org/web/20060427205422im_/http://static13.youtube.com/i/227JakTmLnM/1.jpg
200 http://web.archive.org/web/20060427205420im_/http://static10.youtube.com/vi/5Lby0i0TUvQ/2.jpg
200 http://web.archive.org/web/20060427205420im_/http://static10.youtube.com/vi/5Lby0i0TUvQ/2.jpg
200 http://web.archive.org/web/20060427205419im_/http://static18.youtube.com/i/UmUIQG2Lb2M/1.jpg
200 http://web.archive.org/web/20060427205419im_/http://static18.youtube.com/i/UmUIQG2Lb2M/1.jpg
502 http://web.archive.org/liveweb/http://static13.youtube.com/vi/eSrH7MKxFv0/2.jpg
502 http://web.archive.org/liveweb/http://static13.youtube.com/vi/eSrH7MKxFv0/2.jpg
200 http://web.archive.org/web/20060504032449im_/http://static19.youtube.com/vi/DzMiDEFH_Ts/2.jpg
200 http://web.archive.org/web/20060504032449im_/http://static19.youtube.com/vi/DzMiDEFH_Ts/2.jpg
502 http://web.archive.org/liveweb/http://static18.youtube.com/i/VngJOotRoVk/1.jpg
502 http://web.archive.org/liveweb/http://static18.youtube.com/i/VngJOotRoVk/1.jpg
200 http://web.archive.org/web/20060427205420im_/http://static10.youtube.com/vi/KwE6SXmXlII/2.jpg
200 http://web.archive.org/web/20060427205420im_/http://static10.youtube.com/vi/KwE6SXmXlII/2.jpg
200 http://web.archive.org/web/20060427205420im_/http://static19.youtube.com/vi/JMTnjoA8Wkg/2.jpg
200 http://web.archive.org/web/20060427205420im_/http://static19.youtube.com/vi/JMTnjoA8Wkg/2.jpg
200 http://web.archive.org/web/20060426012926im_/http://static18.youtube.com/vi/T2xxUMJb8yo/2.jpg
200 http://web.archive.org/web/20060426012926im_/http://static18.youtube.com/vi/T2xxUMJb8yo/2.jpg
200 http://web.archive.org/web/20060426012937im_/http://static18.youtube.com/vi/e-lT1Wt3ww8/2.jpg
200 http://web.archive.org/web/20060426012937im_/http://static18.youtube.com/vi/e-lT1Wt3ww8/2.jpg
200 http://web.archive.org/web/20060426020349im_/http://www.youtube.com/img/gray_arrow.gif
200 http://web.archive.org/web/20060426020349im_/http://www.youtube.com/img/gray_arrow.gif
200 http://web.archive.org/web/20060427205420im_/http://www.youtube.com/img/icon_vid.gif
200 http://web.archive.org/web/20060427205420im_/http://www.youtube.com/img/icon_vid.gif
200 http://web.archive.org/web/20060426020300im_/http://www.youtube.com/img/icon_fav.gif
200 http://web.archive.org/web/20060426020300im_/http://www.youtube.com/img/icon_fav.gif
200 http://web.archive.org/web/20060426012942im_/http://www.youtube.com/img/icon_friends.gif
200 http://web.archive.org/web/20060426012942im_/http://www.youtube.com/img/icon_friends.gif
200 http://web.archive.org/web/20060427205420im_/http://www.youtube.com/img/rss.gif
200 http://web.archive.org/web/20060427205420im_/http://www.youtube.com/img/rss.gif
302 http://web.archive.org/web/20060427213420im_/http://youtube.com/img/648Tab.jpg
302 http://web.archive.org/web/20060427112910/http://www.youtube.com/img/table_results_bg.gif
200 http://web.archive.org/web/20060426012931im_/http://www.youtube.com/img/648Tab.jpg
200 http://web.archive.org/web/20060426012931im_/http://www.youtube.com/img/648Tab.jpg
200 http://web.archive.org/web/20060427205417/http://www.youtube.com/img/table_results_bg.gif
200 http://web.archive.org/web/20060427205417/http://www.youtube.com/img/table_results_bg.gif

==> youtube2011errors_orig.txt <==
GET http://web.archive.org/web/20121208145112cs_/http://s.ytimg.com/yt/cssbin/www-core-vfl_OJqFG.css 404 (Not Found) www.youtube.com:15
GET http://web.archive.org/web/20121208145115js_/http://s.ytimg.com/yt/jsbin/www-core-vfl8PDcRe.js 404 (Not Found) www.youtube.com:45
Uncaught TypeError: Object #<Object> has no method 'setConfig' www.youtube.com:56
Uncaught TypeError: Cannot read property 'home' of undefined www.youtube.com:76
Uncaught TypeError: Cannot read property 'ajax' of undefined www.youtube.com:86
Uncaught TypeError: Cannot read property 'ajax' of undefined www.youtube.com:96
Uncaught TypeError: Object #<Object> has no method 'setConfig' www.youtube.com:101
Uncaught TypeError: Cannot read property 'home' of undefined www.youtube.com:204
Uncaught TypeError: Object #<Object> has no method 'setMsg' www.youtube.com:496
Uncaught ReferenceError: _gel is not defined www.youtube.com:1784
Uncaught TypeError: Object #<Object> has no method 'setConfig' www.youtube.com:1929
Uncaught TypeError: Object #<Object> has no method 'setMsg' www.youtube.com:1938
Uncaught TypeError: Cannot read property 'home' of undefined www.youtube.com:524
GET http://web.archive.org/web/20130101024721im_/http://i2.ytimg.com/vi/1f7neSzDqvc/default.jpg 404 (Not Found) 

